Code Less to Code More: Streamlining Language Server Protocol and Type System Development for Language Families

Developing editing support for $L$ languages in $E$ editors is complex and time-consuming. Some languages do not provide dedicated editors, while others offer a single native editor. The $\textit{language server protocol}$ (LSP) reduces the language-editor combinations $L \times E$ to $L + E$, where a single language server communicates with editors via LSP plugins. However, overlapping implementations of linguistic components remain an issue. Existing language workbenches struggle with modularity, reusability, and leveraging type systems for language server generation. In this work, we propose: (i) Typelang, a family of domain-specific languages for modular, composable, and reusable type system implementation, (ii) a modular language server generation process, producing servers for languages built in a modular workbench, (iii) the variant-oriented programming paradigm and a cross-artifact coordination layer to manage interdependent software variants, and (iv) an LSP plugin generator, reducing $E$ to $1$ by automating plugin creation for multiple editors. To simplify editing support for language families, each language artifact integrates its own Typelang variant, used to generate language servers. This reduces combinations to $T \times 1$, where $T = L$ represents the number of type systems. Further reuse of language artifacts across languages lowers this to $N \times 1$, where $N << T$, representing unique type systems. We implement Typelang in Neverlang, generating language servers for each artifact and LSP plugins for three editors. Empirical evaluation shows a 93.48% reduction in characters needed for type system implementation and 100% automation of LSP plugin generation, significantly lowering effort for editing support in language families, especially when artifacts are reused.

==> scripts/plots/requirements.txt <==
contourpy==1.3.1
cycler==0.12.1
fonttools==4.55.3
kiwisolver==1.4.8
matplotlib==3.10.0
numpy==2.2.1
packaging==24.2
pillow==11.1.0
pyparsing==3.2.1
python-dateutil==2.9.0.post0
six==1.17.0


==> scripts/second-submission/requirements.txt <==
contourpy==1.3.1
cycler==0.12.1
fonttools==4.55.3
kiwisolver==1.4.8
matplotlib==3.10.0
numpy==2.2.1
packaging==24.2
pillow==11.1.0
pyparsing==3.2.1
python-dateutil==2.9.0.post0
six==1.17.0


==> scripts/template/coc.json <==
'{'
  "semanticTokens.filetypes": [ "*" ],
  "semanticTokens.enable": true,
  "coc.preferences.semanticTokensHighlights": true,
  "coc.preferences.semanticTokensHighlightsStyle": "default",

  "languageserver": '{'
    "{0}": '{'
      "command": "java",
      "args": [
        "-jar",
        "{1}/{0}-client.jar"
      ],
      "rootPatterns": [
        "build.gradle"
      ],
      "filetypes": [
        "{0}"
      ]
    '}'
  '}'
'}'


==> scripts/template/lang.tmLanguage.json <==
'{'
  "fileTypes": ["{0}"],
  "name": "{1}",
  "patterns": [
    '{'
      "include": "#keywords"
    '}',
    '{'
      "include": "#strings"
    '}',
    '{'
      "include": "#comments"
    '}'
  ],

  "repository": '{'
    "keywords": '{'
      "patterns": [
        '{'
          "match": "\\b({2})\\b",
          "name": "keyword.control"
        '}',
        '{'
          "match": "\\b([{3}])\\b",
          "name": "keyword.operator"
        '}',
        '{'
          "match": "\\b({4})\\b",
          "name": "constant.other"
        '}'
      ]
    '}',


    "comments": '{'
      "patterns": [
        {5}
      ]
    '}',


    "strings": '{'
      "patterns": [
        '{'
          "begin": "\"",
          "beginCaptures": '{'
            "0": '{'
              "name": "punctuation.definition.string.begin.{1}"
            '}'
          '}',
          "end": "\"",
          "endCaptures": '{'
            "0": '{'
              "name": "punctuation.definition.string.end.java"
            '}'
          '}',
          "name": "string.quoted.double.{1}",
          "patterns": [
            '{'
              "match": "\\\\.",
              "name": "constant.character.escape.{1}"
            '}'
          ]
        '}'
      ]
    '}'
  '}',
  "scopeName": "source.{1}",
  "uuid": "4e5fede3-9647-47d6-b771-22f6f59c1db7"
'}'




==> scripts/template/language-configuration.json <==
'{'
  // symbols used as brackets
  "brackets": [
    {0}
  ],
  // symbols that are auto closed when typing
  "autoClosingPairs": [
    {1}
  ],
  // symbols that can be used to surround a selection
  "surroundingPairs": [
    {1}
  ]
'}'


==> scripts/template/multiLine.json <==
'{'
  "begin": "{0}",
  "beginCaptures": '{'
    "0": '{'
      "name": "punctuation.definition.comment.{1}"
    '}'
  '}',
  "end": "{7}",
  "endCaptures": '{'
    "0": '{'
      "name": "punctuation.definition.comment.{1}"
    '}'
  '}',
  "name": "comment.block.{1}",
  "patterns": [
  '{'
    "match": "(?<=\\s|^)//.*",
    "name": "comment.line.double-slash.{1}"
  '}'
  ]
'}'

==> scripts/template/package.json <==
'{'
  "name": "{0}-vscode-client",
  "displayName": "{0}-vscode-client",
  "description": "",
  "version": "0.0.1",
  "engines": '{'
    "vscode": "^1.75.0"
  '}',
  "categories": [
    "Other"
  ],
  "main": "./out/extension.js",
  "contributes": '{'
    "languages": [
      '{'
        "id": "{0}",
        "extensions": [
          ".{1}"
        ],
        "configuration": "./language-configuration.json"
      '}'
    ],
    "grammars": [
      '{'
        "language": "{0}",
        "scopeName": "source.{0}",
        "path": "./syntaxes/{0}.tmLanguage.json"
      '}'
    ],
    "configuration": '{'
      "properties": '{'
        "aspectj.trace.server": '{'
          "scope": "window",
          "type": "string",
          "enum": [
            "off",
            "message",
            "verbose"
          ],
          "default": "verbose"
        '}'
      '}'
    '}'
  '}',
  "scripts": '{'
    "vscode:prepublish": "yarn run compile",
    "compile": "tsc -p ./",
    "watch": "tsc -watch -p ./",
    "pretest": "yarn run compile && yarn run lint",
    "lint": "eslint src --ext ts",
    "test": "node ./out/test/runTest.js"
  '}',
  "devDependencies": '{'
    "@types/glob": "^8.0.0",
    "@types/mocha": "^10.0.0",
    "@types/node": "16.x",
    "@types/vscode": "^1.73.0",
    "@typescript-eslint/eslint-plugin": "^5.42.0",
    "@typescript-eslint/parser": "^5.42.0",
    "@vscode/test-electron": "^2.2.0",
    "eslint": "^8.26.0",
    "glob": "^8.0.3",
    "mocha": "^10.1.0",
    "typescript": "^4.8.4"
  '}',
  "dependencies": '{'
    "vscode-languageclient": "^8.0.2"
  '}'
'}'


==> scripts/template/singleLine.json <==
'{'
  "begin": "{0}",
  "beginCaptures": '{'
    "0": '{'
      "name": "punctuation.definition.comment.{1}"
    '}'
  '}',
  "end": "$",
  "name": "comment.line.double-slash.{1}"
'}'

==> scripts/template/zip/language-configuration.json <==
{
  "comments": {
    // symbol used for single line comment. Remove this entry if your language does not support line comments
    "lineComment": "//",
    // symbols used for start and end a block comment. Remove this entry if your language does not support block comments
    "blockComment": ["/*", "*/"]
  },
  // symbols used as brackets
  "brackets": [
    ["${", "}"],
    ["{", "}"],
    ["[", "]"],
    ["(", ")"]
  ],
  // symbols that are auto closed when typing
  "autoClosingPairs": [
    ["${", "}"],
    ["{", "}"],
    ["[", "]"],
    ["(", ")"],
    ["\"", "\""],
    ["'", "'"]
  ],
  // symbols that can be used to surround a selection
  "surroundingPairs": [
    ["${", "}"],
    ["{", "}"],
    ["[", "]"],
    ["(", ")"],
    ["\"", "\""],
    ["'", "'"]
  ]
}


==> scripts/template/zip/src/tmp.txt <==




// outputChannel.appendLine("Start with Socket");
    // return async () => {
    //   let socket = net.connect({
    //     port: 5123,
    //   });
    //   let result: StreamInfo = {
    //     writer: socket,
    //     reader: socket,
    //   };
    //   socket.on("error", () =>
    //     vscode.window.showErrorMessage("Language server unreachable")
    //   );
    //   return result;
    // };
    // outputChannel.appendLine("Start with Process");
    // return async () => {
    //   let childProcess = spawn("/Users/federicobruzzone/Documents/ADAPT-LAB/tesi-dagostino/trunk/examples/simplelanguage/run.sh", [], {
    //     stdio: "pipe",
    //   });
    //   let result: StreamInfo = {
    //     writer: childProcess.stdin,
    //     reader: childProcess.stdout,
    //   };
    //   childProcess.on("error", () =>
    //     vscode.window.showErrorMessage("Language server unreachable")
    //   );
    //   return result;
    // };





    java  task ':runLSP' property 'mainClass'


==> scripts/template/zip/tsconfig.json <==
{
	"compilerOptions": {
		"module": "commonjs",
		"target": "ES2020",
		"outDir": "out",
		"lib": [
			"ES2020"
		],
		"sourceMap": true,
		"rootDir": "src",
		"strict": true   /* enable all strict type-checking options */
		/* Additional Checks */
		// "noImplicitReturns": true, /* Report error when not all code paths in function return a value. */
		// "noFallthroughCasesInSwitch": true, /* Report errors for fallthrough cases in switch statement. */
		// "noUnusedParameters": true,  /* Report errors on unused parameters. */
	}
}

